Unveiling Multilinguality in Transformer Models: Exploring Language Specificity in Feed-Forward Networks

Recent research suggests that the feed-forward module within Transformers can be viewed as a collection of key-value memories, where the keys learn to capture specific patterns from the input based on the training examples. The values then combine the output from the 'memories' of the keys to generate predictions about the next token. This leads to an incremental process of prediction that gradually converges towards the final token choice near the output layers. This interesting perspective raises questions about how multilingual models might leverage this mechanism. Specifically, for autoregressive models trained on two or more languages, do all neurons (across layers) respond equally to all languages? No! Our hypothesis centers around the notion that during pretraining, certain model parameters learn strong language-specific features, while others learn more language-agnostic (shared across languages) features. To validate this, we conduct experiments utilizing parallel corpora of two languages that the model was initially pretrained on. Our findings reveal that the layers closest to the network's input or output tend to exhibit more language-specific behaviour compared to the layers in the middle.

==> reviews.txt <==
============================================================================ 
BlackboxNLP 2023 Reviews for Submission #18
============================================================================ 

Title: Unveiling Multilinguality in Transformer Models: Exploring Language Specificity in Feed-Forward Networks
Authors: Sunit Bhattacharya and OndÅej Bojar
============================================================================
                            META-REVIEW
============================================================================ 

Comments: All reviewers agree that the paper is of relevance to the BlackboxNLP workshop. Some doubts remain, however, about the soundness of the analysis. I strongly recommend the authors take these suggestions at heart, and incorporate the feedback of the reviewers in the camera-ready version of the paper.

============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 2
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 3
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 2
        Impact of Ideas or Results (1-5): 3
                    Recommendation (1-5): 2
               Reviewer Confidence (1-5): 4

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
Summary and core review:

This paper follows previous studies (Geva et al., 2021, 2022) on the functionality of feed forward layers (FFNs) in Transformer models, and investigates the patterns encoded by the neurons in lower layers (detectors) in multilingual settings. A hypothesis is made that the shallow processing (encoding shallow features in lower layers) would require more language-specific detectors than the semantic aspects of the input (encoding more semantic features in higher layers). A pretrained XGLM model was used for experiments, where the prefixes of a sample of sentences in both Czech and English were fed into the model. A selection coefficient is defined to indicate the extent to which a particular detector is triggered by a prefix. Top-10 and top-100 detectors for all prefixes across layers are analyzed for both languages.


Strengths:

-	The idea of understanding FFNs in Transformer models through the activation of neurons in multilingual settings is interesting.

-	Some of the reported observations may inspire future research, such as the drop in the number of Czech-specific detectors in the middle layers.


Weaknesses:

-	While these observations are intriguing, they remain preliminary and require further investigation and explanation. For example, why top-100 list does not show any pattern? Why does the pattern disappear when the number of neurons increases from 10 to 100?

-	The hypotheses and conclusions in this paper are intuitive but lack solid supporting evidence. For example, why neurons can be separated as language-specific and language-agnostic?

-	The paper writing can be improved, especially by making the motivation clearer. The current version is kind of hard to follow.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
This paper proposes a new idea for understanding FFNs in Transformer models.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
Further investigations are required to explain the observations and strengthen the conclusions in this paper.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 4
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 3
                    Recommendation (1-5): 4
               Reviewer Confidence (1-5): 4

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper tries to unpack how different layers of the feed forward neural network (FFN) module of multilingual transformers-based models encode language-specific and language-agnostic information. As per my knowledge, relatively less work has previously been done to study the FFN component of transformer models, and the paper unpacks that from the perspective of multilinguality.

Some of the key strengths of the paper are:
- The paper starts with a clear hypothesis, and conducts relevant experiments on a corpus of English and Czech sentences to test that hypothesis.
- Results of the experiments are clearly articulated through charts that depict how detectors (neurons) closer to input and output contain more language specific information, whereas detectors away from it are more language agnostic.
- Authors further substantiate their point, they train a linear classifier and calculate its accuracy based on the selection coefficients, which is different for layers closer to the I/O and away from it. This was an interesting approach to validate the study.

Areas of improvement include:
- The biggest concern (and also identified by the authors in the limitation section) is the generalizability of the study. Given the study is solely focused on Czech-English pair and on one type of transformer model, it would be difficult to conclude whether authors' study extends to FFN in transformers in general.
- Reasons for choosing the Czech-English pair in study should  have also been provided.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
See the key strengths in the above section.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
I would advocate for this paper to be accepted, but the biggest concern is generalizability of the study as aforementioned. Given the study is solely focused on Czech-English pair and on one type of transformer model, it would be difficult to conclude whether authors' study extends to FFN in transformers in general.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 4
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 2
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 3
                    Recommendation (1-5): 3
               Reviewer Confidence (1-5): 3

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
Summary:
The paper studies the language specificity of Feed-forward layers in a pretrained transformer based on the "detector-combinator" theory, where the first layer in the FFN ("detector") gets triggered by certain patterns in the input while the second layer ("combinator") refines the representation with knowledge of the network itself. The authors fed examples form a Cz-En parallel corpus to the model and compared the triggering effects of detectors on different layers. They found that transformer layers closest to the input and output are most language-specific. They also validated their conclusion based on a classifier probing approach and studied the impact of data imbalance on this issue.

Main contribution:
The first to apply the "detector-combinator" theory to study language specificity of transformer FFN layers.

Strengths:
The problem studied is of scientific value.

Weaknesses/Questions
- The paper lacks enough analysis and reasoning. I don't fully understand how the main conclusion is derived. Figure 3 and 4 do not seem to show this - In Figure 3, the number of (top-10) triggered detectors follows the increase-stabilze-decrease pattern for both En and Cz inputs. Therefore, it not surprising that the absolute number of triggerings shared between the two languages (Figure 4) also follow this pattern and thus cannot lead to the conclusion that layers closest to input and output are most language-specific.
OUR RESPONSE: We politely disagree. We maintain that it *is* surprising that the set intersection (absolute number of neurons triggered by both languages) rises and falls. Easily, ginve the total of XXX neurons available, both Czech and English detectors could have risen independently. Czech could use more and more neurons, but different from English more and more neurons.
Figure 5 does not show this point either - in Figure 5, there are very few language-specific detectors in the first and last layers, which contradicts with the claim. Figure 6 is relevant, but from my understanding it is not the main experiment. I might miss something, but I went over the paper a few times and was still confused.
- The methodology of including different prefixes of the same example is weird and not justified. Why not only use complete sentences? This can be problematic, because prefixes of a pair of parallel examples do not necessarily make a new parallel pair. E.g. say "abcd" in language 1 and "1234" in language 2 express the same meaning. This does not imply that "ab" and "12" or "a" and "1" have the same meaning.
OUR RESPONSE: Our bad formulation on line 147/148: "detectors across prefixes of different languages" is quantifier-scope ambiguous. You should first aggregate all detectors across prefixes in a language on it own (still on line 147, before "Thus..."), and only then say that you are comparing the aggregated sets across languages.
- The main conclusion of the paper is not super surprising.
- Only one model is used in the experiment, which limits the generalizability.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
See the :Strengths" section above.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
See the "Weaknesses" section above.
---------------------------------------------------------------------------


Questions for Authors
---------------------------------------------------------------------------
Reference missing: Earlier work has shown that Transformer models encode more shallow features in the earlier layers..: https://arxiv.org/abs/1905.05950
---------------------------------------------------------------------------

